Heterogeneous Information Network based Default Analysis on Banking Micro and Small Enterprise Users

Risk assessment is a substantial problem for financial institutions that has been extensively studied both for its methodological richness and its various practical applications. With the expansion of inclusive finance, recent attentions are paid to micro and small-sized enterprises (MSEs). Compared with large companies, MSEs present a higher exposure rate to default owing to their insecure financial stability. Conventional efforts learn classifiers from historical data with elaborate feature engineering. However, the main obstacle for MSEs involves severe deficiency in credit-related information, which may degrade the performance of prediction. Besides, financial activities have diverse explicit and implicit relations, which have not been fully exploited for risk judgement in commercial banks. In particular, the observations on real data show that various relationships between company users have additional power in financial risk analysis. In this paper, we consider a graph of banking data, and propose a novel HIDAM model for the purpose. Specifically, we attempt to incorporate heterogeneous information network with rich attributes on multi-typed nodes and links for modeling the scenario of business banking service. To enhance feature representation of MSEs, we extract interactive information through meta-paths and fully exploit path information. Furthermore, we devise a hierarchical attention mechanism respectively to learn the importance of contents inside each meta-path and the importance of different metapahs. Experimental results verify that HIDAM outperforms state-of-the-art competitors on real-world banking data.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

version 1.10    Bug fixes

version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

version 1.15    New structured affiliation command.
                New commands for acknowledgements.

version 1.16    Formatting changes for headers and footers.

version 1.17    Formatting changes for margins and lists.  Bug fixes.

version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.

version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

version 1.20    Bug fixes, documentation updates

version 1.21    Bibliography changes: added arXiv, some cleanup

version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

version 1.23    Added PACM PL journal option.

version 1.24    Added IMWUT journal option.

version 1.25    Updated PACMPL journal option.

version 1.26    Bug fixes

version 1.27    Bug fixes

version 1.28    Bug fixes: natbib=false now behaves correctly.

version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.38    Increase default font size for SIGPLAN

Version 1.39    Added \authornotemark commmand

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.41    Rearranged bib files
                Added new badges

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.43    Bug fixes

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.47    New journal: THRI

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.49    New jorunal:  DTRAP

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.52    Another rewording of licenses

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.63	New journals: TQUANT, FACMP

Version 1.63a   Moved TQUANT to TQC

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography


Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.75.  \country is now obligatory for addresses.
	       Added \AtBeginMaketitle

Version 1.76.  Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.77.  Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.78.  Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.79.  Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.80.  New journals: DLT, FAC









%
% format 
%
@Article{Cohen07,
  author        = "Sarah Cohen and Werner Nutt and Yehoshua Sagic",
  title         = "Deciding equivalances among conjunctive aggregate queries",
  journal       = JACM,
  articleno     = 5,
  numpages      = 50,
  volume        = 54,
  number        = 2,
  month         = apr,
  year          = 2007,
  doi           = "10.1145/1219092.1219093",
  url           = "http://doi.acm.org/10.1145/1219092.1219093",
  acmid         = 1219093,
}


@periodical{JCohen96,
  key =          "Cohen",
  editor =       "Jacques Cohen",
  title =        "Special issue: Digital Libraries",
  journal =      CACM,
  volume =       "39",
  number =       "11",
  month =        nov,
  year =         "1996",
}


@Book{Kosiur01,
  author =       "David Kosiur",
  title =        "Understanding Policy-Based Networking",
  publisher =    "Wiley",
  year =         "2001",
  address =      "New York, NY",
  edition =      "2nd.",
  editor =       "",
  volume =       "",
  number =       "",
  series =       "",
  month =        "",
  note =         "",
}


@Book{Harel79,
  author =       "David Harel",
  year =         "1979",
  title =        "First-Order Dynamic Logic",
  series =       "Lecture Notes in Computer Science",
  volume =       "68",
  address =      "New York, NY",
  publisher =    "Springer-Verlag",
  doi =          "10.1007/3-540-09237-4",
  url =          "http://dx.doi.org/10.1007/3-540-09237-4",
  editor =       "",
  number =       "",
  month =        "",
  note =         "",
}


@Inbook{Editor00,
  author =       "",
  editor =       "Ian Editor",
  title =        "The title of book one",
  subtitle =     "The book subtitle",
  series =       "The name of the series one",
  year =         "2007",
  volume =       "9",
  address =      "Chicago",
  edition =      "1st.",
  publisher =    "University of Chicago Press",
  doi =          "10.1007/3-540-09237-4",
  url =          "http://dx.doi.org/10.1007/3-540-09456-9",
  chapter =      "",
  pages =        "",
  number =       "",
  type =         "",
  month =        "",
  note =         "",
}

%
@InBook{Editor00a,
  author =       "",
  editor =       "Ian Editor",
  title =        "The title of book two",
  subtitle =     "The book subtitle",
  series =       "The name of the series two",
  year =         "2008",
  address =      "Chicago",
  edition =      "2nd.",
  publisher =    "University of Chicago Press",
  doi =          "10.1007/3-540-09237-4",
  url =          "http://dx.doi.org/10.1007/3-540-09456-9",
  volume =       "",
  chapter =      "100",
  pages =        "",
  number =       "",
  type =         "",
  month =        "",
  note =         "",
}


% incollection (has an editor, title, and possibly a booktitle)
@Incollection{Spector90,
  author =       "Victor E. Lee and Ning Ruan and Ruoming Jin and Charu Aggarwal",
  title =        "Achieving application requirements",
  booktitle =    "Distributed Systems",
  publisher =    "ACM Press",
  address =      "New York, NY",
  year =         "1990",
  edition =      "2nd.",
  chapter =      "",
  editor =       "Sape Mullender",
  pages =        "19--33",
  doi =          "10.1145/90417.90738",
  url =          "http://doi.acm.org/10.1145/90417.90738",
  volume =       "",
  number =       "",
  series =       "",
  type =         "",
  month =        "",
  note =         "",
}


% incollection (has an editor, title, and possibly a booktitle)
@Incollection{Douglass98,
  author =       "Bruce P. Douglass and David Harel and Mark B. Trakhtenbrot",
  title =        "Statecarts in use: structured analysis and object-orientation",
  series =       "Lecture Notes in Computer Science",
  booktitle =    "Lectures on Embedded Systems",
  publisher =    "Springer-Verlag",
  address =      "London",
  volume =       "1494",
  year =         "1998",
  chapter =      "",
  editor =       "Grzegorz Rozenberg and Frits W. Vaandrager",
  pages =        "368--394",
  doi =          "10.1007/3-540-65193-4_29",
  url =          "http://dx.doi.org/10.1007/3-540-65193-4_29",
  edition =      "",
  number =       "",
  type =         "",
  month =        "",
  note =         "",
}


@Book{Knuth97,
  author =       "Donald E. Knuth",
  title =        "The Art of Computer Programming, Vol. 1: Fundamental Algorithms (3rd. ed.)",
  publisher =    "Addison Wesley Longman Publishing Co., Inc.",
  year =         "1997",
  address =      "",
  edition =      "",
  editor =       "",
  volume =       "",
  number =       "",
  series =       "",
  month =        "",
  note =         "",
}


@Book{Knuth98,
  author =       "Donald E. Knuth",
  year =         "1998",
  title =        "The Art of Computer Programming",
  series =       "Fundamental Algorithms",
  volume =       "1",
  edition =      "3rd",
  address =      "",
  publisher =    "Addison Wesley Longman Publishing Co., Inc.",
  doi =          "",
  url =          "",
  editor =       "",
  number =       "",
  month =        "",
  note =         "(book)",
}

%Inbook{Knuth97,
%  author =       "Donald E. Knuth",
%  title =        "The Art of Computer Programming",
%  booktitle =    "the booktitle",
%  edition =      "3",
%  volume =       "1",
%  year =         "1997",
%  publisher =    "Addison Wesley Longman Publishing Co., Inc.",
%  editor =       "",
%  number =       "",
%  series =       "Fundamental Algorithms",
%  type =         "",
%  chapter =      "",
%  pages =        "",
%  address =      "",
%  month =        "",
%  note =         "(inbook)",
%}

%INBOOK{DK:73-inbook-full,
%   author = "Donald E. Knuth",
%   title = "Fundamental Algorithms (inbook w series)",
%   volume = 1,
%   series = "The Art of Computer Programming",
%   publisher = "Addison-Wesley",
%   address = "Reading, Massachusetts",
%   edition = "Second",
%   month = "10~" # jan,
%   year = "1973",
%   type = "Section",
%   chapter = "1.2",
%   pages = "10--119",
%   note = "Full INBOOK entry (w series)",
%}

%INcollection{DK:74-incoll,
%   author = "Donald E. Knuth",
%   title = "Fundamental Algorithms (incoll)",
%   volume = 1,
%   booktitle = "The Art of Computer Programming",
%   publisher = "Addison-Wesley",
%   address = "Reading, Massachusetts",
%   month = "10~" # jan,
%   year = "1974",
%   pages = "10--119",
%   editor = "Bernard Rous",
%   note = "This is a full incoll entry with an editor",
%}

%INcollection{DK:75-incollws,
%   author = "Donald E. Knuth",
%   title = "Fundamental Algorithms (incoll w series)",
%   volume = 1,
%   booktitle = "The Art of Computer Programming",
%   series = "The Art of Computer Programming",
%   publisher = "Addison-Wesley",
%   address = "Reading, Massachusetts",
%   month = "10~" # jan,
%   year = "1975",
%   pages = "10--119",
%   editor = "Bernard Rous",
%   note = "This is a full incoll entry with an editor and series",
%}


@incollection{GM05,
Author= "Dan Geiger and Christopher Meek",
Title= "Structured Variational Inference Procedures and their Realizations (as incol)",
Year= 2005,
Booktitle="Proceedings of Tenth International Workshop on Artificial Intelligence and Statistics, {\rm The Barbados}",
Publisher="The Society for Artificial Intelligence and Statistics",
Month= jan,
Editors= "Z. Ghahramani and R. Cowell"
}

@Inproceedings{Smith10,
  author =       "Stan W. Smith",
  title =        "An experiment in bibliographic mark-up: Parsing metadata for XML export",
  booktitle =    "Proceedings of the 3rd. annual workshop on Librarians and Computers",
  series =       "LAC '10",
  editor =       "Reginald N. Smythe and Alexander Noble",
  volume =       "3",
  year =         "2010",
  publisher =    "Paparazzi Press",
  address =      "Milan Italy",
  pages =        "422--431",
  doi =          "99.9999/woot07-S422",
  url =          "http://dx.doi.org/99.0000/woot07-S422",
  number =       "",
  month =        "",
  organization = "",
  note =         "",
}

@Inproceedings{VanGundy07,
  author =       "Matthew Van Gundy and Davide Balzarotti and Giovanni Vigna",
  year =         2007,
  title =        "Catch me, if you can: Evading network signatures with web-based polymorphic worms",
  booktitle =    "Proceedings of the first USENIX workshop on Offensive Technologies",
  series =       "WOOT '07",
  publisher =    "USENIX Association",
  address =      "Berkley, CA",
  articleno =    {Paper 7},
  numpages =     9,
}

@Inproceedings{VanGundy08,
  author =       "Matthew Van Gundy and Davide Balzarotti and Giovanni Vigna",
  year =         2008,
  title =        "Catch me, if you can: Evading network signatures with web-based polymorphic worms",
  booktitle =    "Proceedings of the first USENIX workshop on Offensive Technologies",
  series =       "WOOT '08",
  publisher =    "USENIX Association",
  address =      "Berkley, CA",
  articleno =    7,
  numpages =     2,
  pages =        "99-100",
}

@Inproceedings{VanGundy09,
  author =       "Matthew Van Gundy and Davide Balzarotti and Giovanni Vigna",
  year =         2009,
  title =        "Catch me, if you can: Evading network signatures with web-based polymorphic worms",
  booktitle =    "Proceedings of the first USENIX workshop on Offensive Technologies",
  series =       "WOOT '09",
  publisher =    "USENIX Association",
  address =      "Berkley, CA",
  pages =        "90--100",
}

@Inproceedings{Andler79,
  author =       "Sten Andler",
  title =        "Predicate Path expressions",
  booktitle =    "Proceedings of the 6th. ACM SIGACT-SIGPLAN symposium on Principles of Programming Languages",
  series =       "POPL '79",
  year =         "1979",
  publisher =    "ACM Press",
  address =      "New York, NY",
  pages =        "226--236",
  doi =          "10.1145/567752.567774",
  url =          "http://doi.acm.org/10.1145/567752.567774",
  editor =       "",
  volume =       "",
  number =       "",
  month =        "",
  organization = "",
  note =         "",
}

@Techreport{Harel78,
  author =       "David Harel",
  year =         "1978",
  title =        "LOGICS of Programs: AXIOMATICS and DESCRIPTIVE POWER",
  institution =  "Massachusetts Institute of Technology",
  type =         "MIT Research Lab Technical Report",
  number =       "TR-200",
  address =      "Cambridge, MA",
  month =        "",
  note =         "",
}

@MASTERSTHESIS{anisi03,
author = {David A. Anisi},
title = {Optimal Motion Control of a Ground Vehicle},
school = {Royal Institute of Technology (KTH), Stockholm, Sweden},
intitution = {FOI-R-0961-SE, Swedish Defence Research Agency (FOI)},
year = {2003},
}


@Phdthesis{Clarkson85,
  author =       "Kenneth L. Clarkson",
  year =         "1985",
  title =        "Algorithms for Closest-Point Problems (Computational Geometry)",
  school =       "Stanford University",
  address =      "Palo Alto, CA",
  note =         "UMI Order Number: AAT 8506171",
  type =         "",
  month =        "",
}


@online{Thornburg01,
  author =       "Harry Thornburg",
  year =         "2001",
  title =        "Introduction to Bayesian Statistics",
  url =          "http://ccrma.stanford.edu/~jos/bayes/bayes.html",
  month =        mar,
  lastaccessed = "March 2, 2005",
}


@online{Ablamowicz07,
  author =       "Rafal Ablamowicz and Bertfried Fauser",
  year =         "2007",
  title =        "CLIFFORD: a Maple 11 Package for Clifford Algebra Computations, version 11",
  url =          "http://math.tntech.edu/rafal/cliff11/index.html",
  lastaccessed = "February 28, 2008",
}


@misc{Poker06,
  author =       "Poker-Edge.Com",
  year =         "2006",
  month =        mar,
  title =        "Stats and Analysis",
  lastaccessed = "June 7, 2006",
  url =          "http://www.poker-edge.com/stats.php",
}

@misc{Obama08,
  author        = "Barack Obama",
  year          = "2008",
  title         = "A more perfect union",
  howpublished  = "Video",
  day           = "5",
  url           = "http://video.google.com/videoplay?docid=6528042696351994555",
  month         = mar,
  lastaccessed  = "March 21, 2008",
  note          =  "",
}

@misc{JoeScientist001,
  author =       "Joseph Scientist",
  year =         "2009",
  title =        "The fountain of youth",
  note =         "Patent No. 12345, Filed July 1st., 2008, Issued Aug. 9th., 2009",
  url =          "",
  howpublished = "",
  month =        aug,
  lastaccessed = "",
}


@Inproceedings{Novak03,
  author =       "Dave Novak",
  title =        "Solder man",
  booktitle =    "ACM SIGGRAPH 2003 Video Review on Animation theater Program: Part I - Vol. 145 (July 27--27, 2003)",
  year =         "2003",
  publisher =    "ACM Press",
  address =      "New York, NY",
  pages =        "4",
  month =        "March 21, 2008",
  doi =          "99.9999/woot07-S422",
  url =          "http://video.google.com/videoplay?docid=6528042696351994555",
  note =         "",
  howpublished = "Video",
  editor =       "",
  volume =       "",
  number =       "",
  series =       "",
  organization = "",
}


@article{Lee05,
  author =       "Newton Lee",
  year =         "2005",
  title =        "Interview with Bill Kinder: January 13, 2005",
  journal =      "Comput. Entertain.",
  eid =          "4",
  volume =       "3",
  number =       "1",
  month =        "Jan.-March",
  doi =          "10.1145/1057270.1057278",
  url =          "http://doi.acm.org/10.1145/1057270.1057278",
  howpublished = "Video",
  note =         "",
}

@article{rous08,
  author =       "Bernard Rous",
  year =         "2008",
  title =        "The Enabling of Digital Libraries",
  journal =      "Digital Libraries",
  volume =       "12",
  number =       "3",
  month =        jul,
  articleno =    "Article~5",
  doi =          "",
  url =          "",
  howpublished = "",
  note =         "To appear",
}

@article{384253,
 author = {Werneck,, Renato and Setubal,, Jo\~{a}o and da Conceic\~{a}o,, Arlindo},
 title = {(old) Finding minimum congestion spanning trees},
 journal = {J. Exp. Algorithmics},
 volume = {5},
 year = {2000},
 issn = {1084-6654},
 pages = {11},
 doi = {http://doi.acm.org/10.1145/351827.384253},
 publisher = {ACM},
 address = {New York, NY, USA},
 }


@article{Werneck:2000:FMC:351827.384253,
 author = {Werneck, Renato and Setubal, Jo\~{a}o and da Conceic\~{a}o, Arlindo},
 title = {(new) Finding minimum congestion spanning trees},
 journal = {J. Exp. Algorithmics},
 volume = 5,
 month = dec,
 year = 2000,
 issn = {1084-6654},
 articleno = 11,
 url = {http://portal.acm.org/citation.cfm?id=351827.384253},
 doi = {10.1145/351827.384253},
 acmid = 384253,
 publisher = {ACM},
 address = {New York, NY, USA},
}

@article{1555162,
 author = {Conti, Mauro and Di Pietro, Roberto and Mancini, Luigi V. and Mei, Alessandro},
 title = {(old) Distributed data source verification in wireless sensor networks},
 journal = {Inf. Fusion},
 volume = {10},
 number = {4},
 year = {2009},
 issn = {1566-2535},
 pages = {342--353},
 doi = {http://dx.doi.org/10.1016/j.inffus.2009.01.002},
 publisher = {Elsevier Science Publishers B. V.},
 address = {Amsterdam, The Netherlands, The Netherlands},
 }

@article{Conti:2009:DDS:1555009.1555162,
 author = {Conti, Mauro and Di Pietro, Roberto and Mancini, Luigi V. and Mei, Alessandro},
 title = {(new) Distributed data source verification in wireless sensor networks},
 journal = {Inf. Fusion},
 volume = {10},
 number = {4},
 month = oct,
 year = {2009},
 issn = {1566-2535},
 pages = {342--353},
 numpages = {12},
 url = {http://portal.acm.org/citation.cfm?id=1555009.1555162},
 doi = {10.1016/j.inffus.2009.01.002},
 acmid = {1555162},
 publisher = {Elsevier Science Publishers B. V.},
 address = {Amsterdam, The Netherlands, The Netherlands},
 keywords = {Clone detection, Distributed protocol, Securing data fusion, Wireless sensor networks},
}

@inproceedings{Li:2008:PUC:1358628.1358946,
 author = {Li, Cheng-Lun and Buyuktur, Ayse G. and Hutchful, David K. and Sant, Natasha B. and Nainwal, Satyendra K.},
 title = {Portalis: using competitive online interactions to support aid initiatives for the homeless},
 booktitle = {CHI '08 extended abstracts on Human factors in computing systems},
 year = {2008},
 isbn = {978-1-60558-012-X},
 location = {Florence, Italy},
 pages = {3873--3878},
 numpages = {6},
 url = {http://portal.acm.org/citation.cfm?id=1358628.1358946},
 doi = {10.1145/1358628.1358946},
 acmid = {1358946},
 publisher = {ACM},
 address = {New York, NY, USA},
 keywords = {cscw, distributed knowledge acquisition, incentive design, online games, recommender systems, reputation systems, user studies, virtual community},
}

@book{Hollis:1999:VBD:519964,
 author = {Hollis, Billy S.},
 title = {Visual Basic 6: Design, Specification, and Objects with Other},
 year = {1999},
 isbn = {0130850845},
 edition = {1st},
 publisher = {Prentice Hall PTR},
 address = {Upper Saddle River, NJ, USA},
 }


@book{Goossens:1999:LWC:553897,
 author = {Goossens, Michel and Rahtz, S. P. and Moore, Ross and Sutor, Robert S.},
 title = {The  Latex Web Companion: Integrating TEX, HTML, and XML},
 year = {1999},
 isbn = {0201433117},
 edition = {1st},
 publisher = {Addison-Wesley Longman Publishing Co., Inc.},
 address = {Boston, MA, USA},
 }

% need to test genres for errant isbn output

% techreport
@techreport{897367,
 author = {Buss, Jonathan F. and Rosenberg, Arnold L. and Knott, Judson D.},
 title = {Vertex Types in Book-Embeddings},
 year = {1987},
 source = {http://www.ncstrl.org:8900/ncstrl/servlet/search?formname=detail\&id=oai%3Ancstrlh%3Aumass_cs%3Ancstrl.umassa_cs%2F%2FUM-CS-1987-018},
 publisher = {University of Massachusetts},
 address = {Amherst, MA, USA},
 }

@techreport{Buss:1987:VTB:897367,
 author = {Buss, Jonathan F. and Rosenberg, Arnold L. and Knott, Judson D.},
 title = {Vertex Types in Book-Embeddings},
 year = {1987},
 source = {http://www.ncstrl.org:8900/ncstrl/servlet/search?formname=detail\&id=oai%3Ancstrlh%3Aumass_cs%3Ancstrl.umassa_cs%2F%2FUM-CS-1987-018},
 publisher = {University of Massachusetts},
 address = {Amherst, MA, USA},
 }

% whole proceedings

@proceedings{Czerwinski:2008:1358628,
 author = {},
 note = {General Chair-Czerwinski, Mary and General Chair-Lund, Arnie and Program Chair-Tan, Desney},
 title = {CHI '08: CHI '08 extended abstracts on Human factors in computing systems},
 year = {2008},
 isbn = {978-1-60558-012-X},
 location = {Florence, Italy},
 order_no = {608085},
 publisher = {ACM},
 address = {New York, NY, USA},
 }

% phdthesis

@phdthesis{Clarkson:1985:ACP:911891,
 author = {Clarkson, Kenneth Lee},
 advisor = {Yao, Andrew C.},
 title = {Algorithms for Closest-Point Problems (Computational Geometry)},
 year = {1985},
 note = {AAT 8506171},
 school = {Stanford University},
 address = {Stanford, CA, USA},
 }
% school is being picked up -- but not publisher (which is OK)
% Also -- the title is NOT being output in italics !!! Arrrrgh! - I fixed it. :-)


%%% compare with 'old'
%%% atsign-Phdthesis{Clarkson85,
%%%  author =       "Kenneth L. Clarkson",
%%%  year =         "1985",
%%%  title =        "Algorithms for Closest-Point Problems (Computational Geometry)",
%%%  school =       "Stanford University",
%%%  address =      "Palo Alto, CA",
%%%  note =         "UMI Order Number: AAT 8506171",
%%%  type =         "",
%%%  month =        "",
%%%}

% A bibliography
@Article{1984:1040142,
 key = {{$\!\!$}},
 journal = {SIGCOMM Comput. Commun. Rev.},
 year = {1984},
 issn = {0146-4833},
 volume = {13-14},
 number = {5-1},
 issue_date = {January/April 1984},
 publisher = {ACM},
 address = {New York, NY, USA},
 }


% grinder
@inproceedings{2004:ITE:1009386.1010128,
 key = {IEEE},
 title = {IEEE TCSC Executive Committee},
 booktitle = {Proceedings of the IEEE International Conference on Web Services},
 series = {ICWS '04},
 year = {2004},
 isbn = {0-7695-2167-3},
 pages = {21--22},
 url = {http://dx.doi.org/10.1109/ICWS.2004.64},
 doi = {http://dx.doi.org/10.1109/ICWS.2004.64},
 acmid = {1010128},
 publisher = {IEEE Computer Society},
 address = {Washington, DC, USA},
}

% div book
@book{Mullender:1993:DS:302430,
 editor = {Mullender, Sape},
 title = {Distributed systems (2nd Ed.)},
 year = {1993},
 isbn = {0-201-62427-3},
 publisher = {ACM Press/Addison-Wesley Publishing Co.},
 address = {New York, NY, USA},
 }

% master thesis (as techreport and thesis)

@techreport{Petrie:1986:NAD:899644,
 author = {Petrie, Charles J.},
 title = {New Algorithms for Dependency-Directed Backtracking (Master's thesis)},
 year = {1986},
 source = {http://www.ncstrl.org:8900/ncstrl/servlet/search?formname=detail\&id=oai%3Ancstrlh%3Autexas_cs%3AUTEXAS_CS%2F%2FAI86-33},
 publisher = {University of Texas at Austin},
 address = {Austin, TX, USA},
 }

@MASTERSTHESIS{Petrie:1986:NAD:12345,
 author = {Petrie, Charles J.},
 title = {New Algorithms for Dependency-Directed Backtracking (Master's thesis)},
 year = {1986},
 source = {http://www.ncstrl.org:8900/ncstrl/servlet/search?formname=detail\&id=oai%3Ancstrlh%3Autexas_cs%3AUTEXAS_CS%2F%2FAI86-33},
 school = {University of Texas at Austin},
 address = {Austin, TX, USA},
 }




@BOOK{book-minimal,
   author = "Donald E. Knuth",
   title = "Seminumerical Algorithms",
   publisher = "Addison-Wesley",
   year = "1981",
}

% incollection (has an editor, title, and possibly a booktitle)


% with bibfield 'type' before chapter (note no editor)
@INBOOK{KAGM:2001,
 author = {Kong, Wei-Chang},
 type = {Name of Chapter:},
 chapter = {The implementation of electronic commerce in SMEs in Singapore (Inbook-w-chap-w-type)},
 title = {E-commerce and cultural values},
 year = {2001},
 isbn = {1-59140-056-2},
 pages = {51--74},
 numpages = {24},
 url = {http://portal.acm.org/citation.cfm?id=887006.887010},
 acmid = {887010},
 publisher = {IGI Publishing},
 address = {Hershey, PA, USA},
}

%%% Notes! This is because the atsign-INBOOK citation type specifies EITHER
%%% editor or author, but not both. In my experiments with the harvard/dcu
%%% bibtex style (and presumably this applies to other styles too), bibtex
%%% ignores the editor information if author information exists in an
%%% atsign-INBOOK entry. atsign-INCOLLECTION is far more commonly used in my references,
%%% and in the absence of an editor I believe most bibtex styles will just
%%% ommit the editor from the reference - the chapter information will not
%%% end up in the in-text citation as you suggest it should be but at least
%%% there is a place to put the editor if necessary.



% was 'Inbook' -- changed to incollection - (editor is different to author) - need to tell Asad to codify as such.
@incollection{Kong:2002:IEC:887006.887010,
  author =      {Kong, Wei-Chang},
  editor =      {Theerasak Thanasankit},
  title =       {Chapter 9},
  booktitle =   {E-commerce and cultural values (Incoll-w-text (chap 9) 'title')},
  year =        {2002},
  address =     {Hershey, PA, USA},
  publisher =   {IGI Publishing},
  url =         {http://portal.acm.org/citation.cfm?id=887006.887010},
  pages =       {51--74},
  numpages =    {24},
  acmid =       {887010},
  isbn =        {1-59140-056-2},
  number =      "",
  type =        "",
  month =       "",
  note =        "",
}

% incol when the chapter is 'text' - due to presence of editor (different to author)
@incollection{Kong:2003:IEC:887006.887011,
 author = {Kong, Wei-Chang},
 title = {The implementation of electronic commerce in SMEs in Singapore (Incoll)},
 booktitle = {E-commerce and cultural values},
 editor = {Thanasankit, Theerasak},
 year = {2003},
 isbn = {1-59140-056-2},
 pages = {51--74},
 numpages = {24},
 url = {http://portal.acm.org/citation.cfm?id=887006.887010},
 acmid = {887010},
 publisher = {IGI Publishing},
 address = {Hershey, PA, USA},
}

% ------ test
%incollection{Kong:2003:IEC:887006.887010,
% author = {Kong, Wei-Chang},
% chapter = {The implementation of electronic commerce in SMEs in Singapore (Incoll-text-in-chap)},
% booktitle = {booktitle E-commerce and cultural values},
% title =   {The title},
% editor = {Thanasankit, Theerasak},
% year = {2003},
% isbn = {1-59140-056-2},
% pages = {51--74},
% numpages = {24},
% url = {http://portal.acm.org/citation.cfm?id=887006.887010},
% acmid = {887010},
% publisher = {IGI Publishing},
% address = {Hershey, PA, USA},
%}


% ---------





% Need inbook with num in chapter

% and inbook with number in chapter
@InBook{Kong:2004:IEC:123456.887010,
  author =      {Kong, Wei-Chang},
  editor =      {Theerasak Thanasankit},
  title =       {E-commerce and cultural values - (InBook-num-in-chap)},
  chapter =     {9},
  year =        {2004},
  address =     {Hershey, PA, USA},
  publisher =   {IGI Publishing},
  url =         {http://portal.acm.org/citation.cfm?id=887006.887010},
  pages =       {51--74},
  numpages =    {24},
  acmid =       {887010},
  isbn =        {1-59140-056-2},
  number =      "",
  type =        "",
  month =       "",
  note =        "",
}


% and inbook with text in chapter
@Inbook{Kong:2005:IEC:887006.887010,
  author =      {Kong, Wei-Chang},
  editor =      {Theerasak Thanasankit},
  title =       {E-commerce and cultural values (Inbook-text-in-chap)},
  chapter =     {The implementation of electronic commerce in SMEs in Singapore},
  year =        {2005},
  address =     {Hershey, PA, USA},
  publisher =   {IGI Publishing},
  url =         {http://portal.acm.org/citation.cfm?id=887006.887010},
  type =        {Chapter:},
  pages =       {51--74},
  numpages =    {24},
  acmid =       {887010},
  isbn =        {1-59140-056-2},
  number =      "",
  month =       "",
  note =        "",
}


% and inbook with a num and type field
@Inbook{Kong:2006:IEC:887006.887010,
  author =      {Kong, Wei-Chang},
  editor =      {Theerasak Thanasankit},
  title =       {E-commerce and cultural values (Inbook-num chap)},
  chapter =     {22},
  year =        {2006},
  address =     {Hershey, PA, USA},
  publisher =   {IGI Publishing},
  url =         {http://portal.acm.org/citation.cfm?id=887006.887010},
  type =        {Chapter (in type field)},
  pages =       {51--74},
  numpages =    {24},
  acmid =       {887010},
  isbn =        {1-59140-056-2},
  number =      "",
  month =       "",
  note =        "",
}


% and incol coz we have a BLANK chapter - due to presence of editor
%atIncollection{Kong:2006:IEC:887006.887011,
%  author =     {Kong, Wei-Chang},
%  editor =     {Theerasak Thanasankit},
%  title =      "The title"
%  booktitle =  {E-commerce and cultural values (Incol-coz-blank-chap)},
%  year =       {2006},
%  address =    {Hershey, PA, USA},
%  publisher =  {IGI Publishing},
%  url =        {http://portal.acm.org/citation.cfm?id=887006.887010},
%  type =       {Type!},
%  chapter =    {},
%  pages =      {51--74},
%  numpages =   {24},
%  acmid =      {887010},
%  isbn =       {1-59140-056-2},
%  number =     "",
%  month =      "",
%  note =       "",
%}

@article{SaeediMEJ10,
            author = {Mehdi Saeedi and Morteza Saheb Zamani and Mehdi Sedighi},
            title = {A library-based synthesis methodology for reversible logic},
            journal = {Microelectron. J.},
            volume = {41},
            number = {4},
            month = apr,
            year = {2010},
            pages = {185--194},
}

@ARTICLE{SaeediJETC10,
            author = {Mehdi Saeedi and Morteza Saheb Zamani and Mehdi Sedighi and Zahra Sasanian},
            title = {Synthesis of Reversible Circuit Using Cycle-Based Approach},
            journal = {J. Emerg. Technol. Comput. Syst.},
            volume = {6},
            number = {4},
            month = dec,
            year = {2010}
            }

% Asad's new version
@article{Kirschmer:2010:AEI:1958016.1958018,
 author = {Kirschmer, Markus and Voight, John},
 title = {Algorithmic Enumeration of Ideal Classes for Quaternion Orders},
 journal = {SIAM J. Comput.},
 issue_date = {January 2010},
 volume = {39},
 number = {5},
 month = jan,
 year = {2010},
 issn = {0097-5397},
 pages = {1714--1747},
 numpages = {34},
 url = {http://dx.doi.org/10.1137/080734467},
 doi = {https://doi.org/10.1137/080734467},
 acmid = {1958018},
 publisher = {Society for Industrial and Applied Mathematics},
 address = {Philadelphia, PA, USA},
 keywords = {ideal classes, maximal orders, number theory, quaternion algebras},
}


% incol due to presence of booktitle
@incollection{Hoare:1972:CIN:1243380.1243382,
 author = {Hoare, C. A. R.},
 title = {Chapter II: Notes on data structuring},
 booktitle = {Structured programming (incoll)},
 editor = {Dahl, O. J. and Dijkstra, E. W. and Hoare, C. A. R.},
 year = {1972},
 isbn = {0-12-200550-3},
 pages = {83--174},
 numpages = {92},
 url = {http://portal.acm.org/citation.cfm?id=1243380.1243382},
 acmid = {1243382},
 publisher = {Academic Press Ltd.},
 address = {London, UK, UK},
}

% incol due to presence of booktitle
@incollection{Lee:1978:TQA:800025.1198348,
 author = {Lee, Jan},
 title = {Transcript of question and answer session},
 booktitle = {History of programming languages I (incoll)},
 editor = {Wexelblat, Richard L.},
 year = {1981},
 isbn = {0-12-745040-8},
 pages = {68--71},
 numpages = {4},
 url = {http://doi.acm.org/10.1145/800025.1198348},
 doi = {http://doi.acm.org/10.1145/800025.1198348},
 acmid = {1198348},
 publisher = {ACM},
 address = {New York, NY, USA},
}

% incol due to booktitle
@incollection{Dijkstra:1979:GSC:1241515.1241518,
 author = {Dijkstra, E.},
 title = {Go to statement considered harmful},
 booktitle = {Classics in software engineering (incoll)},
 year = {1979},
 isbn = {0-917072-14-6},
 pages = {27--33},
 numpages = {7},
 url = {http://portal.acm.org/citation.cfm?id=1241515.1241518},
 acmid = {1241518},
 publisher = {Yourdon Press},
 address = {Upper Saddle River, NJ, USA},
}

% incol due to booktitle
@incollection{Wenzel:1992:TVA:146022.146089,
 author = {Wenzel, Elizabeth M.},
 title = {Three-dimensional virtual acoustic displays},
 booktitle = {Multimedia interface design (incoll)},
 year = {1992},
 isbn = {0-201-54981-6},
 pages = {257--288},
 numpages = {32},
 url = {http://portal.acm.org/citation.cfm?id=146022.146089},
 doi = {10.1145/146022.146089},
 acmid = {146089},
 publisher = {ACM},
 address = {New York, NY, USA},
}

% incol due to booktitle
@incollection{Mumford:1987:MES:54905.54911,
 author = {Mumford, E.},
 title = {Managerial expert systems and organizational change: some critical research issues},
 booktitle = {Critical issues in information systems research (incoll)},
 year = {1987},
 isbn = {0-471-91281-6},
 pages = {135--155},
 numpages = {21},
 url = {http://portal.acm.org/citation.cfm?id=54905.54911},
 acmid = {54911},
 publisher = {John Wiley \& Sons, Inc.},
 address = {New York, NY, USA},
}

@book{McCracken:1990:SSC:575315,
 author = {McCracken, Daniel D. and Golden, Donald G.},
 title = {Simplified Structured COBOL with Microsoft/MicroFocus COBOL},
 year = {1990},
 isbn = {0471514071},
 publisher = {John Wiley \& Sons, Inc.},
 address = {New York, NY, USA},
}

% Let's include Boris / BBeeton entries  (multi-volume works)

@book {MR781537,
    AUTHOR = {H{\"o}rmander, Lars},
     TITLE = {The analysis of linear partial differential operators. {III}},
    SERIES = {Grundlehren der Mathematischen Wissenschaften [Fundamental
              Principles of Mathematical Sciences]},
    VOLUME = {275},
      NOTE = {Pseudodifferential operators},
PUBLISHER = {Springer-Verlag},
   ADDRESS = {Berlin, Germany},
      YEAR = {1985},
     PAGES = {viii+525},
      ISBN = {3-540-13828-5},
   MRCLASS = {35-02 (35Sxx 47G05 58G15)},
  MRNUMBER = {781536 (87d:35002a)},
MRREVIEWER = {Min You Qi},
}

@book {MR781536,
    AUTHOR = {H{\"o}rmander, Lars},
     TITLE = {The analysis of linear partial differential operators. {IV}},
    SERIES = {Grundlehren der Mathematischen Wissenschaften [Fundamental
              Principles of Mathematical Sciences]},
    VOLUME = {275},
      NOTE = {Fourier integral operators},
PUBLISHER = {Springer-Verlag},
   ADDRESS = {Berlin, Germany},
      YEAR = {1985},
     PAGES = {vii+352},
      ISBN = {3-540-13829-3},
   MRCLASS = {35-02 (35Sxx 47G05 58G15)},
  MRNUMBER = {781537 (87d:35002b)},
MRREVIEWER = {Min You Qi},
}

%%%%%%%%%%%%%%%%%%%%%% Start of Aptara sample bib entries

% acmsmall-sam.bib
@InProceedings{Adya-01,
  author        = {A. Adya and P. Bahl and J. Padhye and A.Wolman and L. Zhou},
  title         = {A multi-radio unification protocol for {IEEE} 802.11 wireless networks},
  booktitle     = {Proceedings of the IEEE 1st International Conference on Broadnets Networks (BroadNets'04)},
  publisher     = "IEEE",
  address       = "Los Alamitos, CA",
  year          = {2004},
  pages         = "210--217"
}

@article{Akyildiz-01,
  author        = {I. F. Akyildiz and W. Su and Y. Sankarasubramaniam and E. Cayirci},
  title         = {Wireless Sensor Networks: A Survey},
  journal       = {Comm. ACM},
  volume        = 38,
  number        = "4",
  year          = {2002},
  pages         = "393--422"
}

@article{Akyildiz-02,
  author        = {I. F. Akyildiz and T. Melodia and K. R. Chowdhury},
  title         = {A Survey on Wireless Multimedia Sensor Networks},
  journal       = {Computer Netw.},
  volume        = 51,
  number        = "4",
  year          = {2007},
  pages         = "921--960"
}

@InProceedings{Bahl-02,
  author        = {P. Bahl and R. Chancre and J. Dungeon},
  title         = {{SSCH}: Slotted Seeded Channel Hopping for Capacity Improvement in {IEEE} 802.11 Ad-Hoc Wireless Networks},
  booktitle     = {Proceeding of the 10th International Conference on Mobile Computing and Networking (MobiCom'04)},
  publisher     = "ACM",
  address       = "New York, NY",
  year          = {2004},
  pages         = "112--117"
}

@misc{CROSSBOW,
  key       = {CROSSBOW},
  title     = {{XBOW} Sensor Motes Specifications},
  note      = {http://www.xbow.com},
  year      = 2008
}

@article{Culler-01,
  author        = {D. Culler and D. Estrin and M. Srivastava},
  title         = {Overview of Sensor Networks},
  journal       = {IEEE Comput.},
  volume        = 37,
  number        = "8 (Special Issue on Sensor Networks)",
  publisher     = "IEEE",
  address       = "Los Alamitos, CA",
  year          = {2004},
  pages         = "41--49"
}

@misc{Harvard-01,
    key         = {Harvard CodeBlue},
    title       = {{CodeBlue}: Sensor Networks for Medical Care},
    note        = {http://www.eecs.harvard.edu/mdw/ proj/codeblue/},
    year        = 2008
}

@InProceedings{Natarajan-01,
    author      = {A. Natarajan and M. Motani and B. de Silva and K. Yap and K. C. Chua},
    title       = {Investigating Network Architectures for Body Sensor Networks},
    booktitle   = {Network Architectures},
    editor      = {G. Whitcomb and P. Neece},
    publisher   = "Keleuven Press",
    address     = "Dayton, OH",
    year        = {2007},
    pages       = "322--328",
    eprint      = "960935712",
    primaryclass = "cs",
}

@techreport{Tzamaloukas-01,
  author        = {A. Tzamaloukas and J. J. Garcia-Luna-Aceves},
  title         = {Channel-Hopping Multiple Access},
  number =        {I-CA2301},
  institution =   {Department of Computer Science, University of California},
  address =       {Berkeley, CA},
  year          = {2000}
}

@BOOK{Zhou-06,
  author        = {G. Zhou and J. Lu and C.-Y. Wan and M. D. Yarvis and J. A. Stankovic},
  title         = {Body Sensor Networks},
  publisher     = "MIT Press",
  address       = "Cambridge, MA",
  year          = {2008}
}

@mastersthesis{ko94,
author = "Jacob Kornerup",
title = "Mapping Powerlists onto Hypercubes",
school = "The University of Texas at Austin",
note = "(In preparation)",
year = "1994"}
%month = "dec",}

@PhdThesis{gerndt:89,
  author =       "Michael Gerndt",
  title =        "Automatic Parallelization for Distributed-Memory
                  Multiprocessing Systems",
  school =       "University of Bonn",
  year =         1989,
  address =      "Bonn, Germany",
  month =        dec
}

@article{6:1:1,
author = "J. E. {Archer, Jr.} and R. Conway and F. B. Schneider",
title = "User recovery and reversal in interactive systems",
journal = "ACM Trans. Program. Lang. Syst.",
volume =  "6",
number = "1",
month = jan,
year = 1984,
pages = "1--19"}

@article{7:1:137,
author = "D. D. Dunlop and V. R. Basili",
title = "Generalizing specifications for uniformly implemented loops",
journal = "ACM Trans. Program. Lang. Syst.",
volume =  "7",
number = "1",
month = jan,
year = 1985,
pages = "137--158"}

@article{7:2:183,
author = "J. Heering and P. Klint",
title = "Towards monolingual programming environments",
journal = "ACM Trans. Program. Lang. Syst.",
volume =  "7",
number = "2",
month = apr,
year = 1985,
pages = "183--213"}

@book{knuth:texbook,
author = "Donald E. Knuth",
title = "The {\TeX{}book}",
publisher = "Addison-Wesley",
address = "Reading, MA.",
year = 1984}

@article{6:3:380,
author = "E. Korach and D.  Rotem and N. Santoro",
title = "Distributed algorithms for finding centers and medians in networks",
journal = "ACM Trans. Program. Lang. Syst.",
volume =  "6",
number = "3",
month = jul,
year = 1984,
pages = "380--401"}

@book{Lamport:LaTeX,
author = "Leslie Lamport",
title = "\it {\LaTeX}: A Document Preparation System",
publisher = "Addison-Wesley",
address = "Reading, MA.",
year = 1986}

@article{7:3:359,
author = "F. Nielson",
title = "Program transformations in a denotational setting",
journal = "ACM Trans. Program. Lang. Syst.",
volume =  "7",
number = "3",
month = jul,
year = 1985,
pages = "359--379"}

%testing
@BOOK{test,
   author = "Donald E. Knuth",
   title = "Seminumerical Algorithms",
   volume = 2,
   series = "The Art of Computer Programming",
   publisher = "Addison-Wesley",
   address = "Reading, MA",
   edition = "2nd",
   month = "10~" # jan,
   year = "1981",
}

@inproceedings{reid:scribe,
author = "Brian K. Reid",
title = "A high-level approach to computer document formatting",
booktitle = "Proceedings of the 7th Annual Symposium on Principles of
  Programming Languages",
month = jan,
year = 1980,
publisher = "ACM",
address = "New York",
pages = "24--31"}

@article{Zhou:2010:MMS:1721695.1721705,
 author = {Zhou, Gang and Wu, Yafeng and Yan, Ting and He, Tian and Huang, Chengdu and Stankovic, John A. and Abdelzaher, Tarek F.},
 title = {A multifrequency MAC specially designed for wireless sensor network applications},
 journal = {ACM Trans. Embed. Comput. Syst.},
 issue_date = {March 2010},
 volume = 9,
 number = 4,
 month = {April},
 year = 2010,
 issn = {1539-9087},
 pages = {39:1--39:41},
 articleno = 39,
 numpages = 41,
 url = {http://doi.acm.org/10.1145/1721695.1721705},
 doi = {10.1145/1721695.1721705},
 acmid = 1721705,
 publisher = {ACM},
 address = {New York, NY, USA},
 keywords = {Wireless sensor networks, media access control, multi-channel, radio interference, time synchronization},
}


@online{TUGInstmem,
  key =          {TUG},
  year  =        2017,
  title =        "Institutional members of the {\TeX} Users Group",
  url =          "http://wwtug.org/instmem.html",
  lastaccessed = "May 27, 2017",
}

@online{CTANacmart,
  author =    {Boris Veytsman},
  title =  {acmart---{C}lass for typesetting publications of {ACM}},
  url =    {http://www.ctan.org/pkg/acmart},
  lastaccessed = {May 27, 2017}
  }

@ARTICLE{bowman:reasoning,
    author = {Bowman, Mic and Debray, Saumya K. and Peterson, Larry L.},
    title = {Reasoning About Naming Systems},
    journal = {ACM Trans. Program. Lang. Syst.},
    volume = {15},
    number = {5},
    pages = {795-825},
    month = {November},
    year = {1993},
    doi = {10.1145/161468.161471},
}

@ARTICLE{braams:babel,
    author = {Braams, Johannes},
    title = {Babel, a Multilingual Style-Option System for Use with LaTeX's Standard Document Styles},
    journal = {TUGboat},
    volume = {12},
    number = {2},
    pages = {291-301},
    month = {June},
    year = {1991},
}

@INPROCEEDINGS{clark:pct,
  AUTHOR = "Malcolm Clark",
  TITLE = "Post Congress Tristesse",
  BOOKTITLE = "TeX90 Conference Proceedings",
  PAGES = "84-89",
  ORGANIZATION = "TeX Users Group",
  MONTH = "March",
  YEAR = {1991}
}

@ARTICLE{herlihy:methodology,
    author = {Herlihy, Maurice},
    title = {A Methodology for Implementing Highly Concurrent Data Objects},
    journal = {ACM Trans. Program. Lang. Syst.},
    volume = {15},
    number = {5},
    pages = {745-770},
    month = {November},
    year = {1993},
    doi = {10.1145/161468.161469},
}

@BOOK{salas:calculus,
  AUTHOR = "S.L. Salas and Einar Hille",
  TITLE = "Calculus: One and Several Variable",
  PUBLISHER = "John Wiley and Sons",
  ADDRESS = "New York",
  YEAR = "1978"
}

@MANUAL{Fear05,
  title =        {Publication quality tables in {\LaTeX}},
  author =       {Simon Fear},
  month =        {April},
  year =         2005,
  note =         {\url{http://www.ctan.org/pkg/booktabs}}
}

@Manual{Amsthm15,
  title =        {Using the amsthm Package},
  organization = {American Mathematical Society},
  month =        {April},
  year =         2015,
  note =         {\url{http://www.ctan.org/pkg/amsthm}}
}

@ArtifactSoftware{R,
    title = {R: A Language and Environment for Statistical Computing},
    author = {{R Core Team}},
    organization = {R Foundation for Statistical Computing},
    address = {Vienna, Austria},
    year = {2019},
    url = {https://www.R-project.org/},
}

@ArtifactDataset{UMassCitations,
 author    =  {Sam Anzaroot and Andrew McCallum},
 title     =  {{UMass} Citation Field Extraction Dataset},
 year      = 2013,
 url       =
    {http://www.iesl.cs.umass.edu/data/data-umasscitationfield},
 lastaccessed = {May 27, 2019}
}

@Eprint{Bornmann2019,
       author = {Bornmann, Lutz and Wray, K. Brad and Haunschild,
                  Robin},
        title = {Citation concept analysis {(CCA)}---A new form of
                  citation analysis revealing the usefulness of
                  concepts for other researchers illustrated by two
                  exemplary case studies including classic books by
                  {Thomas S.~Kuhn} and {Karl R.~Popper}},
     keywords = {Computer Science - Digital Libraries},
         year = 2019,
        month = "May",
          eid = {arXiv:1905.12410},
archivePrefix = {arXiv},
       eprint = {1905.12410},
 primaryClass = {cs.DL},
}

@Eprint{AnzarootPBM14,
  author    = {Sam Anzaroot and
               Alexandre Passos and
               David Belanger and
               Andrew McCallum},
  title     = {Learning Soft Linear Constraints with Application to
                  Citation Field Extraction},
  year      = {2014},
  archivePrefix = {arXiv},
  eprint    = {1403.1349},
}

@inproceedings{Hagerup1993,
title        = {Maintaining Discrete Probability Distributions Optimally},
author       = {Hagerup, Torben and Mehlhorn, Kurt and Munro, J. Ian},
booktitle    = {Proceedings of the 20th International Colloquium on Automata, Languages and Programming},
series       = {Lecture Notes in Computer Science},
volume       = {700},
pages        = {253--264},
year         = {1993},
publisher    = {Springer-Verlag},
address      = {Berlin},
}

